WISDOM Project -- XXI. Giant molecular clouds in the central region of the barred spiral galaxy NGC 613: a steep size -- linewidth relation

NGC~613 is a nearby barred spiral galaxy with a nuclear ring. Exploiting high spatial resolution ($\approx20$ pc) Atacama Large Millimeter/sub-millimeter Array $^{12}$CO(1-0) observations, we study the giant molecular clouds (GMCs) in the nuclear ring and its vicinity, identifying $158$ spatially- and spectrally-resolved GMCs. The GMC sizes ($R_{\mathrm{c}}$) are comparable to those of the clouds in the Milky Way (MW) disc, but their gas masses, observed linewidths ($\sigma_{\mathrm{obs,los}}$) and gas mass surface densities are larger. The GMC size -- linewidth relation ($\sigma_{\mathrm{obs,los}}\propto R_{\mathrm{c}}^{0.77}$) is steeper than that of the clouds of the MW disc and centre, and the GMCs are on average only marginally gravitationally bound (with a mean virial parameter $\langle\alpha_{\mathrm{obs,vir}}\rangle\approx1.7$). We discuss the possible origins of the steep size -- linewidth relation and enhanced observed linewidths of the clouds and suggest that a combination of mechanisms such as stellar feedback, gas accretion and cloud-cloud collisions, as well as the gas inflows driven by the large-scale bar, may play a role.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> table2.csv <==
;ID,   RA(2000),   Dec(2000),   Vlsr,      R,    d_R,   vrms, d_vrms,  vturb,d_vturb,        L,      d_L,     Mlum,   d_Mlum,   Tmax,    Omega,    Theta,      d
 ; ,    [h:m:s],     [d:m:s], [km/s],   [pc],   [pc], [km/s], [km/s],   [km/s],   [km/s],  [10^4*],  [10^4*],  [10^5*],  [10^5*],    [K],[km/s/pc], [degree],   [pc]
   1,  1:34:18.49,-29:25:08.16, 1267.1,  44.41,   3.54,  11.44,   1.01,   9.16,   1.12,   53.035,    3.525,   23.335,    1.551,    9.5,     0.13,    329.8,    357
   2,  1:34:18.45,-29:25:07.07, 1282.3,   0.00,   0.00,   5.87,   6.31,   2.38,   7.14,   16.063,   33.692,    7.068,   14.825,   11.2,     0.08,    303.2,    305
   3,  1:34:18.47,-29:25:06.99, 1293.4,  38.21,   2.34,  12.11,   0.74,   8.72,   0.61,   93.500,    3.926,   41.140,    1.728,   13.2,     0.16,     10.7,    328
   4,  1:34:18.51,-29:25:08.43, 1310.5,  55.94,   1.57,  20.15,   0.52,  17.95,   0.51,  416.533,    6.462,  183.274,    2.843,   17.7,     0.27,    264.4,    385
   5,  1:34:18.65,-29:25:07.95, 1304.3,   0.00,   0.00,   4.82,   3.60,   3.62,   5.89,    4.883,    5.776,    2.149,    2.541,    5.6,     0.01,    333.9,    539
   6,  1:34:18.55,-29:25:07.80, 1308.3,   0.00,   0.00,   4.05,   4.82,   0.97,   2.38,    6.225,   12.051,    2.739,    5.302,    7.3,     0.03,    283.6,    420
   7,  1:34:18.67,-29:25:06.37, 1309.8,   0.00,   0.00,   3.65,   3.25,   1.82,   3.63,    0.963,    1.032,    0.424,    0.454,    5.0,     0.30,    105.8,    595
   8,  1:34:18.46,-29:25:09.76, 1308.5,  40.02,   1.55,  11.78,   0.56,  10.29,   0.50,  181.222,    5.724,   79.737,    2.519,   19.4,     0.16,     64.9,    412
   9,  1:34:18.46,-29:25:10.29, 1315.9,  32.81,   1.91,  11.90,   0.69,  10.47,   0.83,   70.238,    3.421,   30.905,    1.505,   11.1,     0.14,     55.2,    451
  10,  1:34:18.55,-29:25:07.77, 1320.2,  28.17,   9.59,   9.70,   2.60,   7.76,   3.57,   34.242,   10.730,   15.066,    4.721,    9.2,     0.12,    285.8,    422
  11,  1:34:18.69,-29:25:08.42, 1316.2,   0.00,   0.00,   1.55,   2.55,   0.41,   1.11,    0.905,    0.319,    0.398,    0.140,    6.0,     0.03,    295.5,    578
  12,  1:34:18.53,-29:25:05.01, 1315.0,  23.05,  18.49,   4.88,   3.68,   3.07,   3.73,   16.280,    7.348,    7.163,    3.233,    7.6,     0.11,    292.5,    496
  13,  1:34:18.69,-29:25:08.14, 1319.3,   0.00,   0.00,   2.70,   2.68,   2.08,   4.87,    3.295,    3.924,    1.450,    1.727,    5.5,     0.02,    318.6,    583
  14,  1:34:18.58,-29:25:07.09, 1315.9,  58.93,   2.17,  12.54,   0.56,  11.05,   0.55,  192.302,    5.011,   84.613,    2.205,   10.9,     0.10,    104.3,    458
  15,  1:34:18.46,-29:25:04.66, 1323.6,  32.93,  32.48,   3.60,   6.48,   1.99,   4.83,   17.987,   18.130,    7.914,    7.977,    6.9,     0.12,    291.1,    444
  16,  1:34:18.54,-29:25:05.10, 1333.8,   0.00,   0.00,   1.67,   3.55,   -NaN,    NaN,    1.556,    3.964,    0.685,    1.744,    7.6,     0.05,    293.6,    506
  17,  1:34:18.41,-29:25:04.55, 1322.3,  40.59,   4.64,   9.02,   1.24,   7.51,   1.33,   45.992,    6.569,   20.236,    2.890,    7.7,     0.07,    223.0,    403
  18,  1:34:18.40,-29:25:11.14, 1326.5,   0.00,   0.00,   4.56,   8.32,   3.27,   9.75,    0.850,    0.927,    0.374,    0.408,    4.4,     0.30,    249.4,    508
  19,  1:34:18.66,-29:25:07.61, 1325.1,  32.96,  23.90,   6.75,   3.91,   3.43,   5.45,   19.250,   16.736,    8.470,    7.364,    6.9,     0.23,    182.1,    544
  20,  1:34:18.44,-29:25:11.72, 1334.0,   0.00,   0.00,   -NaN,    NaN,   -NaN,    NaN,    1.738,    2.732,    0.765,    1.202,    6.9,     0.00,      5.0,    576
  21,  1:34:18.52,-29:25:10.47, 1318.9,  42.20,   2.02,  14.70,   0.61,  13.58,   0.72,  143.266,    3.826,   63.037,    1.683,   12.2,     0.19,    297.7,    501
  22,  1:34:18.49,-29:25:09.26, 1328.7,   0.00,   0.00,   6.29,   5.97,   2.18,   7.17,    3.404,    4.854,    1.498,    2.136,    5.1,     0.21,     39.1,    397
  23,  1:34:18.66,-29:25:08.29, 1325.4,   0.00,   0.00,   3.30,   3.84,   0.78,   1.51,    2.399,    6.205,    1.056,    2.730,    6.0,     0.11,    277.2,    551
  24,  1:34:18.47,-29:25:07.51, 1337.5,  52.24,   1.11,  25.45,   0.55,  22.11,   0.49, 1002.947,   19.113,  441.297,    8.410,   33.8,     0.45,     12.2,    328
  25,  1:34:18.30,-29:25:10.52, 1331.6,   0.00,   0.00,   2.63,   4.12,   1.76,   3.73,    1.202,    1.775,    0.529,    0.781,    7.8,     0.08,    359.6,    431
  26,  1:34:18.47,-29:25:10.50, 1340.1,  30.85,   2.83,  10.88,   0.99,   9.36,   0.85,   46.871,    2.466,   20.623,    1.085,   10.2,     0.06,     11.8,    473
  27,  1:34:18.58,-29:25:08.13, 1332.0,  31.86,  14.59,   5.59,   2.31,   4.15,   2.55,   28.798,   11.079,   12.671,    4.875,    7.0,     0.16,    285.4,    456
  28,  1:34:18.39,-29:25:04.71, 1332.0,   0.00,   0.00,   -NaN,   -NaN,   -NaN,   -NaN,    5.197,   19.625,    2.287,    8.635,    8.0,     0.00,    255.8,    371
  29,  1:34:18.31,-29:25:10.84, 1332.5,  24.45,  21.82,   4.55,   4.60,   2.91,   4.99,   14.903,    9.182,    6.557,    4.040,    6.4,     0.13,    231.0,    466
  30,  1:34:18.45,-29:25:04.59, 1333.3,   0.00,   0.00,   4.87,   7.52,   2.22,   5.04,    2.175,    4.523,    0.957,    1.990,    7.0,     0.19,    244.1,    443
  31,  1:34:18.36,-29:25:04.45, 1332.8,  30.30,   3.74,   8.07,   1.04,   7.04,   0.90,   25.994,    4.010,   11.438,    1.764,    8.2,     0.09,    328.9,    364
  32,  1:34:18.40,-29:25:11.95, 1337.2,   0.00,   0.00,   4.29,   4.09,   1.63,   5.33,    3.457,    4.915,    1.521,    2.163,    5.5,     0.10,    223.5,    593
  33,  1:34:18.35,-29:25:10.95, 1336.0,   0.00,   0.00,   -NaN,    NaN,   -NaN,    NaN,    6.451,   19.855,    2.839,    8.736,    6.2,     0.00,    347.6,    481
  34,  1:34:18.41,-29:25:09.74, 1327.1,  39.53,   2.07,  11.61,   0.54,  10.27,   0.53,  145.062,    5.413,   63.827,    2.382,   19.0,     0.28,    338.3,    380
  35,  1:34:18.41,-29:25:08.55, 1341.1,  56.85,   0.77,  22.18,   0.43,  18.68,   0.34, 1135.814,   22.460,  499.758,    9.882,   35.5,     0.20,    342.7,    289
  36,  1:34:18.39,-29:25:04.79, 1340.1,  29.77,  25.68,   7.09,   7.64,   5.41,   8.46,    6.666,   15.562,    2.933,    6.847,    8.2,     0.13,     25.2,    363
  37,  1:34:18.44,-29:25:04.14, 1338.2,   0.00,   0.00,   1.87,   4.09,   1.16,   2.43,    3.863,    8.743,    1.700,    3.847,    7.0,     0.02,    122.3,    466
  38,  1:34:18.26,-29:25:02.00, 1336.9,   0.00,   0.00,   7.24,   7.55,   2.32,   4.86,    3.988,    8.742,    1.755,    3.846,    6.3,     0.29,     63.8,    559
  39,  1:34:18.64,-29:25:08.60, 1340.3,   0.00,   0.00,   2.91,   5.36,   2.83,   6.84,    7.020,   14.723,    3.089,    6.478,    5.1,     0.13,    307.6,    524
  40,  1:34:18.49,-29:25:04.13, 1340.0,   0.00,   0.00,   -NaN,    NaN,   -NaN,    NaN,    1.432,    4.490,    0.630,    1.976,    5.6,     0.00,    142.7,    518
  41,  1:34:18.55,-29:25:05.15, 1341.8,   0.00,   0.00,   6.33,   7.85,   -NaN,   -NaN,    2.571,    6.949,    1.131,    3.057,    5.3,     0.12,    169.1,    511
  42,  1:34:18.36,-29:25:09.87, 1345.8,  34.52,   2.22,  14.31,   0.85,  12.24,   0.84,  107.501,    3.731,   47.301,    1.642,   16.8,     0.34,    322.4,    371
  43,  1:34:18.37,-29:25:09.36, 1343.7,  14.80,   2.24,  14.97,   1.33,  12.28,   1.06,   53.504,    2.393,   23.542,    1.053,   18.4,     0.64,     56.7,    328
  44,  1:34:18.34,-29:25:11.10, 1344.6,   0.00,   0.00,   5.15,   7.75,   2.89,   8.23,   11.741,   15.450,    5.166,    6.798,    7.4,     0.09,    119.7,    496
  45,  1:34:18.41,-29:25:10.29, 1345.5,  33.84,   2.81,   8.72,   0.99,   7.04,   0.97,   37.182,    2.459,   16.360,    1.082,    9.9,     0.17,     57.9,    428
  46,  1:34:18.58,-29:25:05.52, 1346.8,   0.00,   0.00,   7.19,   8.75,   4.82,   8.32,    5.310,    5.678,    2.336,    2.498,    4.4,     0.20,    303.5,    518
  47,  1:34:18.34,-29:25:10.83, 1348.0,   0.00,   0.00,   -NaN,    NaN,   -NaN,    NaN,    4.421,    9.328,    1.945,    4.104,    8.8,     0.00,    249.2,    466
  48,  1:34:18.55,-29:25:04.96, 1347.6,   0.00,   0.00,   2.97,   2.42,   1.96,   3.38,    2.937,    3.394,    1.292,    1.494,    5.5,     0.10,    177.9,    525
  49,  1:34:18.48,-29:25:06.45, 1345.8,  58.07,   0.97,  23.05,   0.54,  20.04,   0.50,  785.372,   12.289,  345.564,    5.407,   24.8,     0.23,    325.4,    352
  50,  1:34:18.49,-29:25:04.13, 1352.0,   0.00,   0.00,   -NaN,    NaN,   -NaN,    NaN,    4.748,   12.145,    2.089,    5.344,    5.4,     0.00,     63.5,    526
  51,  1:34:18.21,-29:25:01.98, 1353.1,   0.00,   0.00,   3.57,   4.81,   1.40,   3.40,    0.729,    0.658,    0.321,    0.290,    5.7,     0.12,    229.5,    535
  52,  1:34:18.33,-29:25:11.04, 1356.0,   0.00,   0.00,   -NaN,    NaN,   -NaN,    NaN,    5.584,   21.719,    2.457,    9.556,    7.7,     0.00,    334.3,    488
  53,  1:34:18.34,-29:25:09.24, 1360.8,  36.01,   1.30,  12.54,   0.63,  11.08,   0.55,  185.263,    4.634,   81.516,    2.039,   22.3,     0.26,     69.6,    303
  54,  1:34:18.44,-29:25:05.71, 1359.7,  67.38,  21.99,  15.39,   4.20,  12.27,   6.22,  650.720,  522.380,  286.317,  229.847,   20.1,     0.05,    300.6,    350
  55,  1:34:18.55,-29:25:05.07, 1357.0,   0.00,   0.00,   1.29,   2.68,   1.49,   3.72,    4.010,    6.491,    1.764,    2.856,    4.7,     0.06,      1.4,    520
  56,  1:34:18.38,-29:25:04.94, 1354.1,  24.54,   3.07,  12.44,   1.30,  11.51,   1.58,   30.020,    3.543,   13.209,    1.559,   10.1,     0.16,     86.6,    340
  57,  1:34:18.35,-29:25:04.59, 1357.6,  41.29,   1.56,  10.52,   0.63,   8.91,   0.64,   96.767,    3.807,   42.577,    1.675,   11.8,     0.15,    251.2,    336
  58,  1:34:18.28,-29:25:10.21, 1361.5,  45.71,   1.72,  12.18,   0.60,  10.72,   0.63,  127.294,    4.498,   56.010,    1.979,   14.2,     0.12,     83.8,    398
  59,  1:34:18.43,-29:25:04.24, 1359.8,   0.00,   0.00,   6.97,   9.04,   1.48,   3.33,   22.009,   43.902,    9.684,   19.317,   11.9,     0.11,    160.2,    448
  60,  1:34:18.34,-29:25:10.24, 1362.0,   0.00,   0.00,   6.06,   7.35,   2.13,   4.61,    5.674,   19.954,    2.497,    8.780,    8.1,     0.15,     97.6,    403
  61,  1:34:18.46,-29:25:09.94, 1362.6,   0.00,   0.00,   2.97,   3.83,   0.67,   1.86,    0.238,    0.769,    0.105,    0.338,    3.7,      NaN,     -NaN,    424
  62,  1:34:18.33,-29:25:11.09, 1362.7,   0.00,   0.00,  15.23,  18.35,   4.28,   8.28,   12.770,   52.512,    5.619,   23.105,    7.8,     0.19,    280.5,    493
  63,  1:34:18.53,-29:25:10.84, 1364.0,   0.00,   0.00,   1.22,   2.34,   0.18,   0.48,    0.661,    0.614,    0.291,    0.270,    5.4,     0.07,     63.7,    536
  64,  1:34:18.56,-29:25:05.57, 1364.0,   0.00,   0.00,   -NaN,    NaN,   -NaN,    NaN,    4.763,   18.229,    2.096,    8.021,    6.0,     0.00,    282.4,    496
  65,  1:34:18.41,-29:25:04.18, 1362.3,  29.66,   2.29,  16.40,   1.10,  11.84,   1.10,   59.505,    3.158,   26.182,    1.390,   12.2,     0.22,    142.9,    435
  66,  1:34:18.31,-29:25:10.80, 1369.6,   0.00,   0.00,   9.60,  14.14,   3.06,   6.51,   30.218,   68.018,   13.296,   29.928,    8.6,     0.05,    143.7,    462
  67,  1:34:18.52,-29:25:10.05, 1368.6,   0.00,   0.00,   5.90,   1.75,   5.07,   2.02,   10.039,    2.052,    4.417,    0.903,    6.2,     0.06,     62.4,    474
  68,  1:34:18.56,-29:25:05.65, 1371.4,   0.00,   0.00,   5.46,   5.51,   -NaN,    NaN,    6.894,   19.307,    3.033,    8.495,    5.9,     0.11,      1.7,    497
  69,  1:34:18.43,-29:25:04.96, 1372.2,  48.38,   1.13,  19.33,   0.54,  16.82,   0.51,  444.047,    8.919,  195.381,    3.925,   24.5,     0.25,      9.1,    392
  70,  1:34:18.50,-29:25:03.88, 1370.0,   0.00,   0.00,  10.79,  21.37,   3.82,   8.50,   28.505,   67.962,   12.542,   29.903,    5.9,     0.15,    290.2,    550
  71,  1:34:18.30,-29:25:10.84, 1376.7,  31.23,  15.48,   6.47,   2.74,   4.36,   3.66,   32.743,   15.887,   14.407,    6.990,    9.5,     0.07,     36.6,    467
  72,  1:34:18.30,-29:25:09.50, 1375.2,  30.64,   2.33,  12.56,   0.80,  11.97,   0.93,   80.455,    2.731,   35.400,    1.202,   16.3,     0.15,     29.5,    321
  73,  1:34:18.30,-29:25:08.95, 1372.6,  26.02,   2.08,  14.43,   0.89,  11.96,   0.83,   81.583,    3.352,   35.896,    1.475,   20.3,     0.21,     33.4,    262
  74,  1:34:18.33,-29:25:04.61, 1373.5,  31.97,   8.72,   8.88,   2.04,   6.94,   2.45,   32.168,    8.317,   14.154,    3.659,   14.1,     0.02,     24.4,    317
  75,  1:34:18.31,-29:25:02.55, 1366.2,  42.61,   3.25,  10.79,   0.83,   9.88,   0.94,   89.254,    7.027,   39.272,    3.092,   10.2,     0.11,    113.7,    523
  76,  1:34:18.24,-29:25:01.92, 1374.2,   0.00,   0.00,   6.51,   7.38,   4.81,   9.29,   37.301,   60.356,   16.413,   26.557,    9.7,     0.09,     53.5,    555
  77,  1:34:18.39,-29:25:08.09, 1373.1,  33.51,   6.98,   9.04,   1.71,   7.77,   1.78,   48.635,   10.202,   21.399,    4.489,   10.4,     0.12,    231.8,    252
  78,  1:34:18.38,-29:25:06.76, 1388.8,  64.45,   0.87,  20.54,   0.40,  16.37,   0.35,  904.605,   16.178,  398.026,    7.118,   30.3,     0.37,     11.9,    227
  79,  1:34:18.27,-29:25:10.40, 1379.4,   0.00,   0.00,   5.68,  10.74,   3.06,   7.26,    7.400,   35.639,    3.256,   15.681,    9.1,     0.05,    277.6,    419
  80,  1:34:18.53,-29:25:05.09, 1374.7,  24.29,   4.66,   8.14,   1.27,   6.69,   1.45,   20.820,    3.142,    9.161,    1.382,    6.9,     0.08,    187.1,    497
  81,  1:34:18.52,-29:25:06.23, 1382.1,   0.00,   0.00,   1.25,   2.68,   1.03,   1.88,    1.693,    4.806,    0.745,    2.114,    6.5,     0.09,    265.4,    419
  82,  1:34:18.19,-29:25:06.17, 1379.8,  20.76,   7.30,   7.79,   2.73,   5.05,   2.77,   13.225,    2.949,    5.819,    1.298,    6.8,     0.20,    204.5,     47
  83,  1:34:18.25,-29:25:09.67, 1395.5,  51.04,   1.19,  19.44,   0.48,  15.64,   0.47,  403.906,    8.655,  177.719,    3.808,   23.6,     0.31,     23.2,    340
  84,  1:34:18.38,-29:25:03.54, 1367.3,  45.96,   1.58,  21.14,   0.66,  19.47,   0.74,  262.210,    4.434,  115.373,    1.951,   15.5,     0.14,     26.1,    470
  85,  1:34:18.38,-29:25:08.14, 1385.3,  16.62,  16.16,   4.63,   3.62,   3.08,   2.55,    7.300,    3.838,    3.212,    1.689,    7.5,     0.17,     94.3,    247
  86,  1:34:18.55,-29:25:05.44, 1388.0,   0.00,   0.00,   4.56,   7.43,   1.55,   2.72,    6.076,   10.912,    2.673,    4.801,    7.1,     0.05,     37.6,    487
  87,  1:34:18.31,-29:25:03.67, 1389.6,  29.35,   3.48,   6.86,   0.95,   6.37,   0.94,   25.856,    2.926,   11.377,    1.288,    8.1,     0.11,    250.1,    401
  88,  1:34:18.31,-29:25:02.80, 1386.0,   0.00,   0.00,   3.26,  11.33,   6.13,  11.37,   33.018,   48.836,   14.528,   21.488,    9.9,     0.25,    273.3,    498
  89,  1:34:18.34,-29:25:04.41, 1386.0,  53.59,   2.04,  14.27,   0.59,   9.89,   0.60,  146.342,    6.143,   64.390,    2.703,   13.1,     0.20,    270.1,    351
  90,  1:34:18.27,-29:25:10.49, 1394.1,  54.88,   9.65,   9.18,   1.48,   7.02,   1.87,   84.316,   18.004,   37.099,    7.922,    8.6,     0.16,    104.9,    429
  91,  1:34:18.26,-29:25:09.00, 1396.3,  26.17,   1.75,  13.80,   0.79,  12.48,   0.79,   93.622,    3.445,   41.194,    1.516,   18.9,     0.17,     36.4,    264
  92,  1:34:18.41,-29:25:05.60, 1384.9,  55.10,   1.33,  22.32,   0.56,  19.34,   0.62,  686.373,   14.731,  302.004,    6.482,   31.7,     0.09,     82.4,    318
  93,  1:34:18.37,-29:25:04.01, 1391.8,  33.48,   4.41,  12.57,   0.96,  11.07,   0.95,   73.463,    3.212,   32.324,    1.413,   15.4,     0.11,    229.3,    417
  94,  1:34:18.09,-29:25:00.03, 1391.5,   0.00,   0.00,   5.88,   6.32,   -NaN,   -NaN,    2.619,    8.089,    1.152,    3.559,    5.2,     0.24,    246.9,    726
  95,  1:34:17.91,-29:24:59.33, 1394.9,   0.00,   0.00,   4.45,   2.83,   0.61,   1.42,    3.555,    7.705,    1.564,    3.390,    6.0,     0.14,    273.8,    804
  96,  1:34:18.33,-29:25:08.73, 1393.5,  55.05,  13.87,  11.09,   4.04,   7.69,   4.13,  219.690,   84.533,   96.664,   37.195,   15.7,     0.02,     13.5,    251
  97,  1:34:18.20,-29:25:01.63, 1389.7,  43.94,   2.04,  12.25,   0.70,   9.88,   0.69,  118.411,    3.386,   52.101,    1.490,   13.0,     0.23,    134.3,    572
  98,  1:34:18.08,-29:25:00.27, 1398.1,   0.00,   0.00,   3.47,   3.04,   0.18,   0.46,    3.035,    3.385,    1.335,    1.490,    5.3,     0.15,     66.6,    697
  99,  1:34:18.18,-29:25:06.06, 1397.8,  27.66,   4.70,   8.41,   1.24,   6.91,   1.02,   27.860,    3.355,   12.258,    1.476,    7.8,     0.04,    244.2,     59
 100,  1:34:18.36,-29:25:13.77, 1419.5,  51.78,  13.32,  22.71,   5.60,   9.89,   3.62,   81.932,   16.128,   36.050,    7.096,    8.4,     0.39,    342.8,    790
 101,  1:34:18.30,-29:25:06.50, 1404.7,   0.00,   0.00,   1.92,   1.88,   1.17,   2.26,    2.731,    3.605,    1.202,    1.586,    5.9,     0.04,    249.2,    136
 102,  1:34:18.18,-29:25:05.77, 1409.3,   0.00,   0.00,   7.52,   8.35,   2.62,   6.34,   18.877,   27.413,    8.306,   12.062,    7.0,     0.15,     39.6,     89
 103,  1:34:18.04,-29:24:59.55, 1416.9,  50.76,   2.27,  16.44,   0.89,  13.38,   0.80,  145.617,    6.392,   64.072,    2.813,    9.9,     0.16,     30.2,    774
 104,  1:34:17.92,-29:24:59.33, 1407.0,   0.00,   0.00,   4.48,   3.69,   1.72,   3.85,    3.500,    7.171,    1.540,    3.155,    6.5,     0.08,    141.7,    802
 105,  1:34:18.15,-29:25:09.37, 1410.9,  35.25,  26.52,  12.45,   6.57,  10.68,   9.57,  147.362,  150.906,   64.839,   66.399,   14.7,     0.06,    318.7,    339
 106,  1:34:18.30,-29:25:08.36, 1410.2,  35.53,   4.00,   9.09,   0.83,   8.00,   0.87,   57.274,    2.881,   25.200,    1.267,   11.3,     0.10,    327.5,    205
 107,  1:34:18.21,-29:25:01.85, 1408.8,   0.00,   0.00,  21.09,  16.41,   6.57,  14.84,  282.516,  817.848,  124.307,  359.853,   13.6,     0.15,    211.1,    550
 108,  1:34:17.92,-29:25:00.08, 1410.8,   0.00,   0.00,   3.02,   3.93,   1.07,   2.31,    2.662,    6.404,    1.171,    2.818,    6.8,     0.08,    276.9,    726
 109,  1:34:18.22,-29:25:08.91, 1415.9,  30.27,   1.42,  13.50,   0.63,  12.70,   0.68,  147.303,    4.288,   64.814,    1.887,   21.4,     0.20,     13.1,    258
 110,  1:34:17.91,-29:24:59.51, 1411.6,   0.00,   0.00,   2.37,   4.02,   1.05,   2.48,    3.108,    3.463,    1.368,    1.524,    8.2,     0.10,    267.3,    785
 111,  1:34:18.36,-29:25:03.85, 1412.5,   0.00,   0.00,   3.75,  13.02,   1.54,   5.35,    8.177,   19.312,    3.598,    8.497,   15.0,     0.17,     47.7,    422
 112,  1:34:18.25,-29:25:02.15, 1412.8,  37.51,   1.48,  17.67,   0.63,  16.63,   0.69,  217.970,    4.688,   95.907,    2.063,   16.3,     0.02,     94.4,    532
 113,  1:34:18.14,-29:25:01.06, 1413.9,   0.00,   0.00,   1.03,   2.56,   0.56,   1.38,    3.757,    7.967,    1.653,    3.506,    8.5,     0.05,     56.4,    618
 114,  1:34:18.24,-29:25:06.98, 1414.5,  52.43,   1.54,  22.25,   0.74,  17.92,   0.56,  374.179,    5.558,  164.639,    2.445,   20.0,     0.17,    145.5,     61
 115,  1:34:18.36,-29:25:05.59, 1410.3,  42.48,   1.35,  16.69,   0.67,  14.80,   0.65,  349.269,    9.005,  153.679,    3.962,   24.7,     0.35,    344.0,    263
 116,  1:34:18.30,-29:25:04.00, 1416.1,  43.73,   2.34,  12.74,   0.76,  10.53,   0.81,   93.036,    4.717,   40.936,    2.076,   12.0,     0.16,    336.5,    356
 117,  1:34:17.93,-29:25:00.37, 1418.9,   0.00,   0.00,   3.70,   6.93,   2.72,   5.37,    8.077,   14.393,    3.554,    6.333,    6.7,     0.17,    104.1,    693
 118,  1:34:18.20,-29:25:08.27, 1430.6,  34.26,   1.75,  13.28,   0.71,  11.10,   0.66,  110.199,    2.770,   48.488,    1.219,   16.6,     0.38,     67.6,    192
 119,  1:34:18.35,-29:25:05.09, 1420.0,  19.71,   3.21,  16.40,   1.20,  14.34,   1.31,   84.969,    3.361,   37.386,    1.479,   21.4,     0.14,    225.4,    288
 120,  1:34:18.27,-29:25:04.53, 1426.3,   0.00,   0.00,   2.60,   5.18,   0.99,   2.42,    2.056,    4.694,    0.905,    2.066,    6.2,     0.09,     16.6,    279
 121,  1:34:18.34,-29:25:03.98, 1426.9,  46.15,   2.73,  10.70,   0.53,   8.04,   0.59,  115.852,    4.151,   50.975,    1.827,   15.8,     0.17,    322.8,    390
 122,  1:34:17.91,-29:25:00.08, 1425.8,   0.00,   0.00,   5.06,   4.91,   1.95,   4.62,    7.709,   11.644,    3.392,    5.123,    6.8,     0.13,    140.5,    727
 123,  1:34:18.16,-29:25:09.45, 1437.5,  45.40,   1.50,  19.01,   0.72,  17.18,   0.73,  268.019,    5.086,  117.928,    2.238,   16.2,     0.18,    154.1,    344
 124,  1:34:18.28,-29:25:02.70, 1412.4,  48.72,   1.11,  22.20,   0.67,  19.38,   0.70,  398.765,    6.643,  175.456,    2.923,   18.7,     0.19,    291.4,    486
 125,  1:34:18.19,-29:25:01.65, 1424.2,  33.23,   1.96,  14.50,   0.84,  11.21,   0.72,   90.365,    2.888,   39.761,    1.271,   16.1,     0.19,    217.6,    565
 126,  1:34:18.13,-29:25:08.81, 1433.7,  32.10,   1.59,  13.27,   0.59,  11.75,   0.73,  109.709,    2.687,   48.272,    1.182,   15.0,     0.34,    127.4,    290
 127,  1:34:17.87,-29:24:59.57, 1430.0,   0.00,   0.00,   -NaN,   -NaN,   -NaN,   -NaN,    3.998,   10.406,    1.759,    4.579,    6.8,     0.00,    169.2,    788
 128,  1:34:17.90,-29:24:59.97, 1434.9,  24.35,   5.97,   7.50,   1.04,   6.34,   1.05,   20.605,    2.575,    9.066,    1.133,    7.1,     0.20,    267.9,    739
 129,  1:34:18.32,-29:25:04.77, 1439.9,  27.56,   1.50,  17.81,   1.05,  16.27,   0.96,  160.904,    4.687,   70.798,    2.062,   19.7,     0.11,    349.2,    292
 130,  1:34:18.31,-29:25:03.14, 1435.0,  48.00,   1.35,  19.34,   0.57,  16.45,   0.54,  375.358,    6.692,  165.158,    2.944,   20.5,     0.15,      1.8,    458
 131,  1:34:18.16,-29:25:01.22, 1432.0,  31.25,   1.77,  14.75,   1.08,  12.64,   1.04,   88.634,    3.191,   38.999,    1.404,   13.0,     0.18,    116.6,    605
 132,  1:34:17.87,-29:24:59.75, 1438.3,  14.46,  24.64,   3.71,   1.97,   1.12,   2.65,    6.548,    7.896,    2.881,    3.474,    8.5,     0.08,    225.2,    771
 133,  1:34:18.12,-29:25:02.05, 1441.8,   0.00,   0.00,   3.91,  10.47,   3.89,  14.86,   24.272,   96.336,   10.680,   42.388,    8.8,     0.22,    306.9,    502
 134,  1:34:18.33,-29:25:05.29, 1443.0,  49.33,  38.00,   5.45,   7.63,   2.73,   6.32,   87.473,  130.999,   38.488,   57.640,   16.8,     0.09,     24.0,    254
 135,  1:34:18.34,-29:25:03.69, 1445.6,  21.26,   2.56,   9.57,   1.14,   8.45,   1.05,   39.558,    2.475,   17.405,    1.089,   14.7,     0.07,    320.9,    421
 136,  1:34:18.16,-29:25:01.45, 1444.8,  31.16,  25.02,   6.86,   7.15,   3.18,   5.52,   35.329,   47.850,   15.545,   21.054,   12.6,     0.07,    324.5,    580
 137,  1:34:18.09,-29:25:00.61, 1431.6,  59.60,   2.19,  13.57,   0.60,  12.23,   0.56,  210.067,    5.195,   92.430,    2.286,   13.1,     0.12,    149.4,    661
 138,  1:34:18.32,-29:25:05.60, 1444.6,  31.53,   2.72,  13.05,   0.72,  10.17,   0.70,   70.824,    2.122,   31.163,    0.934,   15.8,     0.37,    116.0,    217
 139,  1:34:18.11,-29:25:01.88, 1445.9,  42.04,   3.87,  12.37,   1.15,  10.73,   1.32,   67.982,    6.507,   29.912,    2.863,    8.8,     0.08,    153.0,    519
 140,  1:34:18.26,-29:25:03.65, 1455.1,  44.60,   1.53,  12.53,   0.55,  11.92,   0.58,  153.847,    3.936,   67.693,    1.732,   14.4,     0.07,    139.2,    371
 141,  1:34:18.23,-29:25:02.56, 1447.6,   0.00,   0.00,   9.81,   8.68,   3.44,  14.18,   55.081,  171.449,   24.236,   75.437,   14.8,     0.10,    348.8,    477
 142,  1:34:18.02,-29:24:59.57, 1448.5,   0.00,   0.00,   2.23,   2.79,   1.07,   2.26,    3.277,    5.697,    1.442,    2.507,    6.7,     0.09,    344.8,    771
 143,  1:34:17.98,-29:24:59.31, 1447.7,   0.00,   0.00,   2.78,   3.10,   0.91,   1.84,    3.004,    4.411,    1.322,    1.941,    5.8,     0.09,    129.9,    799
 144,  1:34:18.09,-29:25:00.84, 1449.7,   0.00,   0.00,   8.30,   9.12,   1.85,   4.69,   17.377,   72.484,    7.646,   31.893,   12.9,     0.11,    162.0,    635
 145,  1:34:17.94,-29:25:00.25, 1455.3,   0.00,   0.00,   9.51,   5.77,   8.16,   4.78,   59.148,   31.938,   26.025,   14.053,    9.6,     0.56,     88.7,    703
 146,  1:34:18.21,-29:25:02.49, 1454.2,   0.00,   0.00,   2.18,   6.87,   0.89,   1.61,   28.476,  129.707,   12.530,   57.071,   14.1,     0.07,    194.8,    479
 147,  1:34:18.00,-29:25:00.81, 1456.3,  45.38,   2.37,  11.20,   0.87,   8.95,   0.89,   80.717,    4.169,   35.516,    1.834,   10.0,     0.10,    334.1,    636
 148,  1:34:18.05,-29:25:00.27, 1458.5,  54.88,   2.29,  15.85,   0.55,  13.64,   0.55,  177.883,    5.306,   78.269,    2.334,   11.2,     0.15,    252.6,    695
 149,  1:34:18.08,-29:25:13.58, 1460.8,   0.00,   0.00,   3.59,   8.63,   1.89,   4.43,    8.508,   14.671,    3.744,    6.455,    5.7,     0.28,    261.2,    857
 150,  1:34:18.22,-29:25:09.97, 1457.3,   0.00,   0.00,   2.27,   4.37,   2.54,   6.73,    4.819,    7.603,    2.120,    3.345,    5.7,     0.10,    151.3,    380
 151,  1:34:18.21,-29:25:07.00, 1460.4,  42.74,   1.34,  17.65,   0.67,  15.36,   0.60,  257.326,    5.859,  113.224,    2.578,   21.4,     0.13,    161.1,     45
 152,  1:34:18.27,-29:25:04.59, 1465.3,  51.24,   2.13,  16.37,   0.56,  14.90,   0.51,  297.169,    6.113,  130.754,    2.690,   18.2,     0.25,    359.9,    275
 153,  1:34:18.08,-29:25:01.83, 1458.5,  22.96,   4.86,   7.43,   1.34,   5.77,   1.04,   17.909,    2.664,    7.880,    1.172,    8.9,     0.11,    203.6,    523
 154,  1:34:18.06,-29:25:01.36, 1452.5,  31.46,   2.64,  11.26,   0.91,   9.95,   1.04,   48.717,    4.300,   21.435,    1.892,    9.1,     0.02,    350.4,    574
 155,  1:34:18.09,-29:25:08.01, 1463.3,  38.97,   1.87,  12.27,   0.64,  10.87,   0.59,  139.257,    3.349,   61.273,    1.474,   18.6,     0.20,    123.6,    236
 156,  1:34:18.11,-29:25:02.02, 1462.1,   0.00,   0.00,   9.17,   7.34,   3.72,   8.92,   17.362,   53.983,    7.639,   23.753,    9.0,     0.22,     85.1,    504
 157,  1:34:17.87,-29:24:59.95, 1461.7,   0.00,   0.00,   2.72,   5.26,   0.53,   1.31,    3.504,    4.789,    1.542,    2.107,    7.3,     0.06,    198.0,    751
 158,  1:34:18.22,-29:25:03.10, 1465.5,  43.62,   2.12,  16.47,   0.87,  14.25,   0.79,  147.197,    5.489,   64.767,    2.415,   11.7,     0.08,     59.2,    412
 159,  1:34:18.21,-29:25:02.39, 1462.8,   0.00,   0.00,  15.36,  23.14,   1.59,   5.06,  118.857,  391.858,   52.297,  172.418,   13.1,     0.34,     99.6,    486
 160,  1:34:18.19,-29:25:13.77, 1466.6,   0.00,   0.00,   0.65,   1.81,   0.53,   1.51,    9.219,   18.988,    4.056,    8.355,    5.7,     0.12,    104.4,    825
 161,  1:34:18.17,-29:25:04.85, 1468.0,  35.31,   3.06,   9.04,   1.02,   7.34,   0.92,   42.831,    3.810,   18.845,    1.677,    8.4,     0.04,    349.9,    193
 162,  1:34:18.02,-29:25:00.60, 1467.0,  28.26,  35.74,   1.98,   4.43,   2.81,   5.42,   25.996,   27.457,   11.438,   12.081,   10.5,     0.05,     62.9,    657
 163,  1:34:18.12,-29:24:59.78, 1467.4,   0.00,   0.00,   -NaN,   -NaN,   -NaN,    NaN,    2.509,    6.919,    1.104,    3.044,    5.9,     0.10,     52.0,    760
 164,  1:34:17.91,-29:24:59.77, 1468.7,   0.00,   0.00,   4.51,   5.29,   1.61,   3.62,   17.974,   42.999,    7.909,   18.920,    8.1,     0.09,    132.2,    758
 165,  1:34:18.08,-29:25:09.35, 1472.3,  43.50,   3.51,  11.72,   1.15,   8.75,   1.12,   60.433,    5.201,   26.591,    2.289,    8.7,     0.16,    250.0,    381
 166,  1:34:18.12,-29:25:06.62, 1469.4,   0.00,   0.00,   6.23,   6.31,   3.21,   6.63,    4.855,    6.520,    2.136,    2.869,    5.6,     0.13,     78.6,     92
 167,  1:34:17.95,-29:25:00.21, 1470.1,   0.00,   0.00,   -NaN,   -NaN,   -NaN,   -NaN,    8.117,   13.200,    3.571,    5.808,    6.9,     0.02,    212.3,    706
 168,  1:34:18.02,-29:24:59.97, 1474.8,  41.10,   4.30,  11.71,   1.07,   9.14,   1.27,   83.164,   10.790,   36.592,    4.748,    9.0,     0.15,    257.9,    727
 169,  1:34:17.97,-29:24:59.68, 1464.2,  40.02,   2.56,   9.51,   0.75,   7.98,   0.82,   54.243,    5.956,   23.867,    2.621,    8.7,     0.17,    274.3,    760
 170,  1:34:18.11,-29:25:08.95, 1475.7,  58.99,  11.30,  20.16,   3.49,  15.49,   4.05,  339.699,   97.985,  149.468,   43.113,   13.4,     0.57,    312.6,    315
 171,  1:34:18.28,-29:25:03.12, 1474.8,  20.08,   4.60,   6.39,   1.40,   5.19,   1.29,   12.195,    3.474,    5.366,    1.529,    7.4,     0.03,    335.5,    440
 172,  1:34:18.11,-29:25:01.06, 1473.4,   0.00,   0.00,   6.99,   9.37,   3.40,   8.98,   16.448,   34.220,    7.237,   15.057,    9.3,     0.14,      9.3,    611
 173,  1:34:18.08,-29:25:00.84, 1471.0,   0.00,   0.00,   6.21,   8.80,   4.46,  10.67,   12.172,   44.409,    5.356,   19.540,    9.9,     0.05,     22.2,    633
 174,  1:34:17.84,-29:24:59.27, 1472.5,   0.00,   0.00,   3.33,   2.54,   3.04,   1.80,    5.330,    3.205,    2.345,    1.410,    5.5,     0.14,    118.2,    827
 175,  1:34:18.29,-29:25:13.60, 1473.7,  54.95,   3.15,  11.80,   0.65,  10.37,   0.67,  124.188,    7.069,   54.643,    3.110,    8.6,     0.17,    278.9,    778
 176,  1:34:17.95,-29:25:00.33, 1474.0,   0.00,   0.00,   -NaN,   -NaN,   -NaN,   -NaN,    2.070,    6.326,    0.911,    2.784,    8.2,     0.00,    311.9,    693
 177,  1:34:17.91,-29:24:59.66, 1474.0,   0.00,   0.00,   -NaN,   -NaN,   -NaN,   -NaN,    4.230,    8.005,    1.861,    3.522,    8.5,     0.00,     24.7,    770
 178,  1:34:18.18,-29:25:06.63, 1473.5,  50.07,   0.99,  35.83,   0.70,  32.85,   0.73,  915.216,   11.621,  402.695,    5.113,   27.5,     0.22,    228.7,     16
 179,  1:34:18.15,-29:25:01.75, 1481.6,  56.79,   1.44,  18.57,   0.49,  16.68,   0.47,  368.339,    6.869,  162.069,    3.022,   17.4,     0.26,    299.6,    542
 180,  1:34:18.00,-29:25:01.08, 1477.5,   0.00,   0.00,   3.70,   3.79,   1.65,   3.09,    5.010,    5.989,    2.204,    2.635,    6.9,     0.07,     64.8,    608
 181,  1:34:18.06,-29:25:08.52, 1499.1,  55.01,   1.08,  28.51,   0.66,  23.46,   0.55,  747.785,   10.658,  329.026,    4.690,   24.3,     0.47,    254.8,    313
 182,  1:34:18.14,-29:25:07.53, 1481.4,  48.14,   2.40,  14.72,   0.77,  13.03,   0.78,  130.571,    5.266,   57.451,    2.317,   10.6,     0.14,     77.3,    140
 183,  1:34:18.11,-29:24:59.81, 1480.2,   0.00,   0.00,   1.64,   2.87,   -NaN,    NaN,    2.568,    3.007,    1.130,    1.323,    8.6,     0.05,    247.9,    755
 184,  1:34:17.79,-29:24:59.25, 1482.6,   0.00,   0.00,   0.45,   1.27,   -NaN,   -NaN,    3.860,    7.440,    1.698,    3.274,    5.5,     0.15,     71.0,    846
 185,  1:34:18.09,-29:25:12.72, 1484.0,   0.00,   0.00,   -NaN,    NaN,   -NaN,    NaN,    3.361,    5.501,    1.479,    2.421,    6.3,     0.00,    187.0,    754
 186,  1:34:18.06,-29:25:07.56, 1486.8,  27.91,   1.92,  12.31,   0.77,  11.00,   0.63,   94.283,    3.584,   41.484,    1.577,   18.1,     0.03,     42.0,    230
 187,  1:34:17.92,-29:25:00.52, 1485.4,   0.00,   0.00,   5.88,   6.21,   2.67,   3.80,    7.513,   12.529,    3.306,    5.513,    5.6,     0.16,     77.5,    680
 188,  1:34:17.98,-29:24:59.53, 1481.1,  35.67,   3.75,   7.39,   0.71,   6.47,   0.86,   36.220,    3.369,   15.937,    1.482,    8.4,     0.08,    222.7,    775
 189,  1:34:18.12,-29:25:05.84, 1484.2,  42.39,   4.23,  11.38,   1.12,  10.20,   1.14,   96.014,    6.946,   42.246,    3.056,   11.5,     0.12,    111.9,    108
 190,  1:34:18.21,-29:25:04.55, 1485.7,  46.67,   1.56,  11.28,   0.55,  10.37,   0.52,  154.789,    4.201,   68.107,    1.849,   14.4,     0.09,      0.6,    242
 191,  1:34:17.98,-29:24:59.78, 1490.7,   0.00,   0.00,   4.44,   4.31,   1.93,   5.10,    8.368,   16.184,    3.682,    7.121,    7.1,     0.05,    172.4,    748
 192,  1:34:18.28,-29:25:13.33, 1492.4,   0.00,   0.00,   2.01,   2.45,   0.71,   1.67,    1.167,    2.505,    0.513,    1.102,    5.1,     0.11,    261.5,    751
 193,  1:34:18.25,-29:25:13.00, 1490.5,   0.00,   0.00,   8.77,   7.80,   4.88,   8.33,    8.549,    8.972,    3.762,    3.948,    5.7,     0.19,     12.5,    720
 194,  1:34:18.03,-29:25:00.47, 1492.9,   0.00,   0.00,   0.63,   1.23,   -NaN,   -NaN,    3.390,   10.303,    1.492,    4.533,    5.7,     0.02,    108.2,    671
 195,  1:34:18.20,-29:25:12.96, 1494.5,   0.00,   0.00,   1.20,   3.72,   -NaN,   -NaN,    7.045,   14.130,    3.100,    6.217,    5.8,     0.06,    116.5,    730
 196,  1:34:18.14,-29:25:12.59, 1494.9,   0.00,   0.00,   4.56,   6.39,   -NaN,   -NaN,    7.144,   15.610,    3.143,    6.868,    6.6,     0.16,    256.6,    711
 197,  1:34:18.06,-29:25:05.86, 1493.5,   0.00,   0.00,   3.86,   5.33,   0.93,   2.15,    4.558,   11.407,    2.006,    5.019,    6.6,     0.06,    266.3,    159
 198,  1:34:18.04,-29:25:01.38, 1493.5,   0.00,   0.00,   2.52,  10.09,   -NaN,   -NaN,   17.330,   35.121,    7.625,   15.453,    7.1,     0.11,     57.2,    572
 199,  1:34:17.98,-29:24:59.52, 1495.1,   0.00,   0.00,   1.78,   4.13,   -NaN,   -NaN,   19.745,   42.561,    8.688,   18.727,    7.3,     0.09,    219.5,    777
 200,  1:34:18.07,-29:25:07.00, 1496.6,  35.34,   2.77,  14.51,   0.85,  11.87,   0.96,   72.665,    2.381,   31.973,    1.048,   11.6,     0.22,     40.5,    174
 201,  1:34:18.24,-29:25:04.09, 1499.9,  25.19,   2.09,  10.79,   0.78,   9.82,   0.82,   54.660,    2.643,   24.050,    1.163,   13.0,     0.07,    340.2,    307
 202,  1:34:17.76,-29:24:59.28, 1491.2,   0.00,   0.00,   1.67,   3.49,   0.93,   2.30,    2.142,    5.621,    0.942,    2.473,    5.2,     0.06,     44.7,    853
 203,  1:34:18.32,-29:25:13.62, 1499.6,   0.00,   0.00,   5.07,   7.48,   0.41,   1.09,    7.850,   16.295,    3.454,    7.170,    7.4,     0.22,     85.0,    777
 204,  1:34:18.44,-29:25:12.96, 1500.9,   0.00,   0.00,   3.76,   8.84,   4.24,   8.38,    9.450,   13.825,    4.158,    6.083,    5.4,     0.21,    227.6,    704
 205,  1:34:18.02,-29:25:11.43, 1497.8,   0.00,   0.00,   4.31,   5.19,   1.52,   3.54,    3.978,    8.922,    1.750,    3.926,    4.8,     0.11,    359.4,    656
 206,  1:34:18.03,-29:25:06.61, 1498.2,   0.00,   0.00,   3.74,   6.11,   1.31,   3.46,    5.115,    7.668,    2.251,    3.374,    4.3,     0.10,      7.2,    198
 207,  1:34:18.01,-29:24:59.85, 1498.0,   0.00,   0.00,   -NaN,   -NaN,   -NaN,   -NaN,   15.660,   26.772,    6.890,   11.780,    7.0,     0.00,    184.3,    740
 208,  1:34:18.20,-29:25:12.67, 1500.2,   0.00,   0.00,   3.50,   6.55,   -NaN,   -NaN,    4.807,   12.866,    2.115,    5.661,    7.1,     0.06,    167.9,    697
 209,  1:34:18.07,-29:25:12.53, 1498.7,   0.00,   0.00,   2.92,   4.25,   2.12,   4.34,    2.246,    4.226,    0.988,    1.859,    5.0,     0.05,    340.2,    741
 210,  1:34:18.02,-29:25:07.53, 1507.7,  45.14,   2.27,  13.92,   0.72,  10.95,   0.57,  197.150,    5.128,   86.746,    2.256,   22.6,     0.20,    350.5,    272
 211,  1:34:18.28,-29:25:13.25, 1504.6,  32.40,   3.49,   7.37,   0.86,   6.50,   1.09,   27.267,    3.224,   11.997,    1.419,    8.2,     0.03,    331.9,    740
 212,  1:34:18.07,-29:25:07.40, 1508.6,  40.10,   5.48,  12.38,   1.70,   9.07,   1.69,   79.427,   11.216,   34.948,    4.935,   14.9,     0.22,    354.7,    198
 213,  1:34:18.13,-29:25:06.78, 1506.5,   0.00,   0.00,   3.26,   3.62,   1.55,   2.68,    3.092,    3.671,    1.361,    1.615,    5.8,     0.06,     48.0,     87
 214,  1:34:18.19,-29:25:03.42, 1512.2,  53.59,   2.25,  13.71,   0.56,  11.92,   0.62,  185.975,    6.313,   81.829,    2.778,   12.1,     0.17,      7.8,    361
 215,  1:34:18.03,-29:25:01.28, 1505.6,   0.00,   0.00,   2.83,   3.09,   1.07,   2.58,    3.348,    7.639,    1.473,    3.361,    6.3,     0.08,      9.2,    584
 216,  1:34:17.90,-29:24:59.35, 1505.9,   0.00,   0.00,   1.03,   2.13,   -NaN,   -NaN,    2.480,    7.579,    1.091,    3.335,    5.8,     0.03,    116.7,    803
 217,  1:34:18.20,-29:25:13.27, 1507.8,   0.00,   0.00,   6.79,  10.14,   2.43,   3.23,   14.605,   28.303,    6.426,   12.453,    7.3,     0.04,    305.3,    767
 218,  1:34:18.07,-29:25:12.39, 1507.7,   0.00,   0.00,   1.07,   2.66,   -NaN,   -NaN,    1.444,    3.085,    0.636,    1.357,    6.1,     0.08,    224.4,    726
 219,  1:34:18.15,-29:25:12.22, 1506.1,   0.00,   0.00,   5.00,   9.99,   5.14,  10.42,    7.612,   25.776,    3.349,   11.342,    6.7,     0.29,    280.7,    666
 220,  1:34:18.40,-29:25:13.85, 1510.0,   0.00,   0.00,   -NaN,   -NaN,   -NaN,   -NaN,    2.549,    8.562,    1.121,    3.767,    6.1,     0.00,    244.1,    796
 221,  1:34:18.43,-29:25:13.03, 1510.5,   0.00,   0.00,   5.29,   6.22,   3.51,   5.06,    3.156,    2.424,    1.388,    1.066,    4.9,     0.14,    296.0,    710
 222,  1:34:18.06,-29:25:05.86, 1509.0,  28.06,  12.26,   9.23,   1.71,   7.27,   2.29,   18.764,    4.715,    8.256,    2.074,    8.0,     0.06,    287.8,    165
 223,  1:34:18.14,-29:25:02.42, 1509.9,   0.00,   0.00,   0.40,   1.07,   -NaN,   -NaN,    1.782,    2.704,    0.784,    1.190,    7.1,     0.01,    356.5,    464
 224,  1:34:18.09,-29:25:05.56, 1507.6,  32.73,   2.63,  12.35,   0.82,  11.36,   0.81,   73.814,    2.549,   32.478,    1.122,   13.6,     0.18,      6.8,    149
 225,  1:34:18.20,-29:25:12.53, 1514.3,   0.00,   0.00,   3.63,   6.31,   0.98,   1.90,    2.939,    6.892,    1.293,    3.033,    6.1,     0.09,     91.9,    680
 226,  1:34:17.93,-29:25:07.31, 1512.8,   0.00,   0.00,   2.92,   5.47,   1.55,   4.79,    4.697,    7.692,    2.067,    3.384,    6.0,     0.04,    100.9,    364
 227,  1:34:18.36,-29:25:13.57, 1515.4,   0.00,   0.00,   2.79,   3.59,   -NaN,   -NaN,    5.978,   14.010,    2.630,    6.164,    6.9,     0.10,    283.5,    766
 228,  1:34:18.36,-29:25:13.29, 1517.8,   0.00,   0.00,   3.63,   6.48,   1.06,   2.20,    2.784,    9.203,    1.225,    4.049,    6.2,     0.04,    350.6,    736
 229,  1:34:18.16,-29:25:12.42, 1517.1,   0.00,   0.00,   8.13,  12.57,   2.87,   6.41,    9.383,   13.126,    4.128,    5.775,    6.9,     0.17,    181.2,    683
 230,  1:34:18.04,-29:25:09.58, 1519.3,   0.00,   0.00,   1.09,   2.15,   1.36,   2.88,    5.266,   16.109,    2.317,    7.088,    7.4,     0.12,    102.3,    440
 231,  1:34:18.15,-29:25:06.19, 1508.0,  35.04,   2.21,  16.85,   0.67,  14.19,   0.56,  214.850,    4.644,   94.534,    2.043,   18.8,     0.11,    173.7,     62
 232,  1:34:18.00,-29:24:59.95, 1520.1,   0.00,   0.00,   3.71,   8.08,   1.42,   3.61,    3.262,    4.485,    1.435,    1.974,    5.3,     0.07,    348.6,    730
 233,  1:34:18.35,-29:25:13.82, 1521.8,   0.00,   0.00,   3.30,   5.34,   0.38,   1.13,    1.045,    1.930,    0.460,    0.849,    6.0,     0.10,    106.1,    796
 234,  1:34:18.05,-29:25:05.97, 1526.2,  34.08,   3.50,   9.12,   0.86,   8.01,   1.25,   38.004,    2.922,   16.722,    1.286,    8.2,     0.07,    125.1,    177
 235,  1:34:18.10,-29:25:01.74, 1521.3,   0.00,   0.00,   5.25,   5.41,   1.22,   2.82,    3.017,    9.181,    1.327,    4.040,    5.8,     0.08,     82.6,    534
 236,  1:34:18.05,-29:25:09.59, 1524.9,   0.00,   0.00,   5.15,   4.89,   1.50,   3.77,    7.348,   18.549,    3.233,    8.161,    7.9,     0.19,     85.1,    434
 237,  1:34:18.11,-29:25:02.07, 1523.6,   0.00,   0.00,   2.69,   4.05,   0.53,   1.34,    3.261,    7.800,    1.435,    3.432,    6.0,     0.09,    290.8,    500
 238,  1:34:18.27,-29:25:13.68, 1522.7,  52.31,   3.59,  13.44,   0.61,  11.72,   0.66,  120.703,    4.187,   53.109,    1.842,   10.9,     0.17,     67.2,    793
 239,  1:34:18.25,-29:25:13.88, 1514.4,  25.53,  40.97,  13.43,  10.39,   6.19,  11.93,   53.591,   60.223,   23.580,   26.498,   13.2,     0.23,     51.5,    819
 240,  1:34:18.37,-29:25:12.76, 1526.3,   0.00,   0.00,   1.88,   3.92,   0.45,   1.11,    1.426,    2.836,    0.628,    1.248,    6.9,     0.06,    141.4,    678
 241,  1:34:18.03,-29:25:07.90, 1533.4,  27.18,   1.29,  19.39,   0.84,  17.30,   0.74,  161.449,    4.660,   71.038,    2.050,   18.6,     0.33,     81.8,    285
 242,  1:34:18.21,-29:25:03.76, 1525.5,   0.00,   0.00,   3.42,   3.69,   1.11,   2.29,    8.949,   18.825,    3.938,    8.283,    9.0,     0.08,    288.9,    333
 243,  1:34:18.37,-29:25:13.58, 1528.0,   0.00,   0.00,   -NaN,   -NaN,   -NaN,    NaN,    7.986,   22.489,    3.514,    9.895,    7.1,     0.00,    112.4,    767
 244,  1:34:18.16,-29:25:12.43, 1526.7,   0.00,   0.00,   6.63,   5.65,   2.58,   6.57,    5.333,    9.663,    2.347,    4.252,    7.3,     0.25,     53.8,    686
 245,  1:34:18.12,-29:25:04.07, 1523.7,  48.55,   1.24,  19.32,   0.51,  14.29,   0.42,  436.843,    7.377,  192.211,    3.246,   25.9,     0.30,     26.0,    276
 246,  1:34:18.24,-29:25:06.74, 1530.5,   0.00,   0.00,   5.63,   5.57,   2.28,   7.13,    6.298,   10.838,    2.771,    4.769,    6.1,     0.09,      0.5,     47
 247,  1:34:18.10,-29:25:01.83, 1529.7,   0.00,   0.00,  11.52,  12.18,   -NaN,   -NaN,   16.300,   33.330,    7.172,   14.665,    6.5,     0.21,    340.1,    524
 248,  1:34:18.26,-29:25:11.43, 1531.8,   0.00,   0.00,   1.71,   3.37,   0.23,   0.59,    3.462,   10.970,    1.523,    4.827,    5.2,     0.14,     98.3,    538
 249,  1:34:18.01,-29:25:07.21, 1541.1,  50.86,   1.88,  18.37,   0.66,  14.16,   0.47,  238.537,    6.668,  104.956,    2.934,   15.9,     0.41,    282.0,    254
 250,  1:34:18.08,-29:25:04.30, 1539.6,  39.41,   1.73,  20.71,   0.73,  16.87,   0.64,  268.480,    6.498,  118.131,    2.859,   24.3,     0.35,     10.4,    260
 251,  1:34:18.23,-29:25:13.07, 1535.9,   0.00,   0.00,   1.58,   3.08,   0.35,   0.95,   10.146,   35.771,    4.464,   15.739,   12.6,     0.04,     32.0,    734
 252,  1:34:17.95,-29:25:07.46, 1532.6,   0.00,   0.00,   -NaN,   -NaN,   3.29,   8.68,   23.078,   39.412,   10.154,   17.341,    8.2,     0.13,    152.4,    344
 253,  1:34:18.03,-29:25:06.90, 1536.6,   0.00,   0.00,   3.71,   3.18,   0.58,   1.05,    3.096,    6.678,    1.362,    2.938,    8.3,     0.11,     33.2,    211
 254,  1:34:17.98,-29:25:06.48, 1534.7,  39.12,   1.37,  23.06,   0.86,  20.58,   0.83,  290.569,    5.377,  127.850,    2.366,   19.8,     0.11,    104.5,    266
 255,  1:34:18.11,-29:25:06.36, 1541.6,  47.66,   1.62,  18.73,   0.69,  16.74,   0.79,  209.328,    4.563,   92.104,    2.008,   16.3,     0.21,    238.0,     98
 256,  1:34:18.01,-29:25:09.91, 1538.8,   0.00,   0.00,   1.90,   2.90,   0.70,   1.77,    1.464,    2.122,    0.644,    0.934,    5.6,     0.07,    173.4,    495
 257,  1:34:17.91,-29:25:07.66, 1540.3,   0.00,   0.00,   2.68,   3.49,   0.68,   2.02,   12.865,   25.951,    5.661,   11.418,    9.5,     0.06,    193.2,    402
 258,  1:34:18.03,-29:25:09.50, 1541.9,   0.00,   0.00,   -NaN,   -NaN,   -NaN,   -NaN,    2.875,    6.391,    1.265,    2.812,    6.4,     0.04,    108.2,    442
 259,  1:34:18.34,-29:25:13.05, 1544.6,   0.00,   0.00,   4.71,   5.73,   1.39,   3.09,    3.383,    9.526,    1.489,    4.191,    6.8,     0.08,     86.8,    710
 260,  1:34:18.16,-29:25:12.21, 1546.4,   0.00,   0.00,   7.74,  12.60,   1.76,   6.08,   14.432,   29.855,    6.350,   13.136,    8.4,     0.23,     51.2,    661
 261,  1:34:18.09,-29:25:10.84, 1544.3,   0.00,   0.00,   4.86,   6.48,   0.93,   2.27,   10.124,   17.332,    4.455,    7.626,    6.8,     0.28,     99.0,    542
 262,  1:34:18.16,-29:25:03.07, 1540.5,  36.47,   4.00,   9.07,   0.87,   7.52,   0.88,   43.748,    3.801,   19.249,    1.673,    8.1,     0.07,    167.9,    395
 263,  1:34:18.14,-29:25:02.53, 1539.9,  27.63,  11.44,   8.27,   2.90,   6.02,   4.51,   23.917,   11.319,   10.523,    4.980,    8.2,     0.10,    226.0,    451
 264,  1:34:17.91,-29:25:00.67, 1547.3,   0.00,   0.00,   1.54,   1.36,   1.11,   2.00,    1.886,    2.057,    0.830,    0.905,    5.4,     0.03,    330.8,    668
 265,  1:34:17.91,-29:25:07.61, 1548.1,   0.00,   0.00,   1.99,   3.75,   0.64,   1.71,    4.519,   16.454,    1.988,    7.240,    8.2,     0.04,     30.9,    399
 266,  1:34:17.94,-29:25:07.40, 1548.3,  30.21,  39.95,   8.11,   6.83,   4.50,   8.03,   39.104,   32.984,   17.206,   14.513,    7.1,     0.19,    131.3,    347
 267,  1:34:18.15,-29:25:02.66, 1550.3,   0.00,   0.00,   4.66,   8.22,   1.40,   2.91,    6.269,   10.517,    2.758,    4.627,    6.8,     0.10,     97.1,    440
 268,  1:34:18.25,-29:25:12.32, 1549.9,   0.00,   0.00,   1.60,   2.60,   -NaN,    NaN,    3.462,    4.140,    1.523,    1.822,    6.2,     0.02,    121.6,    643
 269,  1:34:18.19,-29:25:12.27, 1549.4,   0.00,   0.00,   7.90,  14.26,   4.13,   8.24,    9.665,   16.368,    4.253,    7.202,    8.0,     0.11,     14.4,    654
 270,  1:34:18.11,-29:25:11.39, 1549.2,   0.00,   0.00,   2.67,   5.58,   -NaN,   -NaN,    2.669,    7.797,    1.174,    3.431,    5.4,     0.08,     35.7,    588
 271,  1:34:17.95,-29:25:06.12, 1552.0,   0.00,   0.00,  15.15,  11.56,  10.58,  22.11,   36.128,   76.856,   15.896,   33.816,   19.6,     0.10,     34.3,    285
 272,  1:34:18.14,-29:25:11.67, 1552.0,   0.00,   0.00,   -NaN,   -NaN,   -NaN,   -NaN,    6.502,   15.268,    2.861,    6.718,    6.2,     0.00,     44.0,    606
 273,  1:34:17.93,-29:25:07.84, 1556.6,   0.00,   0.00,   2.36,   2.19,   1.59,   3.71,    7.171,    8.165,    3.155,    3.593,    7.2,     0.01,    101.8,    399
 274,  1:34:18.13,-29:25:12.09, 1556.7,  32.22,   3.11,  10.98,   1.11,   7.59,   1.00,   40.335,    2.712,   17.747,    1.193,    9.8,     0.17,    326.2,    658
 275,  1:34:18.12,-29:25:09.84, 1559.2,   0.00,   0.00,   2.33,   6.55,   2.06,   5.85,    4.491,   11.405,    1.976,    5.018,    5.8,     0.11,    344.7,    409
 276,  1:34:17.90,-29:25:07.37, 1558.8,   0.00,   0.00,   1.60,   3.96,   -NaN,   -NaN,    4.575,   12.148,    2.013,    5.345,    6.0,     0.09,    323.4,    395
 277,  1:34:17.94,-29:25:08.18, 1559.8,   0.00,   0.00,   4.00,   4.98,   1.48,   3.95,    3.315,    8.745,    1.458,    3.848,    6.2,     0.02,    134.2,    404
 278,  1:34:18.08,-29:25:05.77, 1555.8,  21.42,  20.20,   3.10,   4.15,   1.66,   4.43,    7.838,   11.753,    3.449,    5.171,    7.1,     0.15,      4.7,    150
 279,  1:34:18.05,-29:25:03.28, 1559.4,  23.38,   9.83,   5.27,   1.75,   4.43,   2.11,   21.621,    5.616,    9.513,    2.471,    7.8,     0.09,    295.0,    369
 280,  1:34:18.10,-29:25:01.95, 1553.2,   0.00,   0.00,   3.01,   2.58,   -NaN,    NaN,    3.561,    7.051,    1.567,    3.103,    5.7,     0.11,    198.0,    511
 281,  1:34:18.02,-29:25:09.94, 1558.4,   0.00,   0.00,   5.12,   6.24,   2.54,   5.02,    5.713,    5.604,    2.514,    2.466,    4.1,     0.19,    116.5,    493
 282,  1:34:18.17,-29:25:06.75, 1563.9,   0.00,   0.00,   8.77,   8.52,   2.08,   3.67,    1.962,    2.707,    0.863,    1.191,    5.5,     0.26,    186.2,     40
 283,  1:34:18.09,-29:25:11.10, 1565.2,  49.44,  10.81,   7.40,   2.77,   6.32,   2.26,   75.880,   19.787,   33.387,    8.706,    8.6,     0.09,    169.5,    567
 284,  1:34:18.03,-29:25:00.71, 1546.3,  27.94,   3.29,  15.61,   1.70,  12.08,   1.33,   43.864,    4.964,   19.300,    2.184,    6.6,     0.75,     77.3,    645
 285,  1:34:18.14,-29:25:11.82, 1572.8,  58.70,   4.40,  13.93,   0.98,   9.67,   1.12,  123.173,    8.978,   54.196,    3.950,   10.1,     0.31,     23.2,    624
 286,  1:34:17.94,-29:25:08.16, 1569.9,  24.61,   9.75,   4.62,   1.95,   3.57,   1.90,   16.057,    4.798,    7.065,    2.111,    7.9,     0.11,    146.2,    404
 287,  1:34:18.07,-29:25:06.71, 1567.4,   0.00,   0.00,   2.45,   4.45,   0.44,   1.14,    2.854,    7.368,    1.256,    3.242,    6.6,     0.11,    201.6,    161
 288,  1:34:17.95,-29:25:07.75, 1569.0,   0.00,   0.00,   2.36,   4.87,   0.80,   1.89,   10.265,   17.542,    4.516,    7.719,    7.8,     0.07,    149.3,    368
 289,  1:34:18.04,-29:25:03.03, 1571.5,   0.00,   0.00,   3.94,   1.26,   3.53,   1.49,    3.859,    1.286,    1.698,    0.566,    6.0,     0.08,    337.9,    397
 290,  1:34:18.03,-29:25:04.31, 1564.4,  33.56,   1.13,  19.94,   0.60,  18.19,   0.61,  449.960,   11.749,  197.982,    5.169,   35.1,     0.30,     17.2,    278
 291,  1:34:18.12,-29:25:10.70, 1571.7,  26.64,   5.91,   6.87,   1.52,   5.87,   1.37,   19.400,    3.575,    8.536,    1.573,    6.3,     0.09,     43.6,    509
 292,  1:34:18.12,-29:25:02.33, 1573.2,   0.00,   0.00,   3.18,   2.62,   1.57,   3.33,    3.463,    4.730,    1.524,    2.081,    6.6,     0.09,    137.8,    470
 293,  1:34:18.08,-29:25:10.99, 1581.1,  31.89,  10.06,  10.21,   3.52,   7.05,   2.79,   50.254,   10.733,   22.112,    4.722,    8.9,     0.17,    314.7,    564
 294,  1:34:18.10,-29:25:09.67, 1578.2,   0.00,   0.00,   1.59,   2.63,   -NaN,   -NaN,    1.310,    2.045,    0.576,    0.900,    6.3,     0.05,     43.2,    403
 295,  1:34:17.94,-29:25:07.77, 1580.1,  23.78,  10.40,   6.71,   5.04,   5.51,   5.54,   28.869,   10.271,   12.702,    4.519,    9.4,     0.13,    294.1,    373
 296,  1:34:17.92,-29:25:08.96, 1578.3,   0.00,   0.00,   2.78,   4.68,   -NaN,   -NaN,    4.805,    9.859,    2.114,    4.338,    7.6,     0.07,    114.8,    488
 297,  1:34:18.00,-29:25:07.24, 1574.0,  33.25,  91.91,  13.04,   8.30,  11.13,  11.62,  136.536,  163.184,   60.076,   71.801,   13.1,     0.10,    313.9,    270
 298,  1:34:18.11,-29:25:10.35, 1581.2,   0.00,   0.00,   2.37,   4.87,   1.02,   2.21,    3.903,   11.727,    1.717,    5.160,    5.4,     0.11,    224.6,    473
 299,  1:34:18.01,-29:25:07.92, 1582.6,  22.32,   3.40,  11.24,   1.32,  10.20,   1.52,   31.626,    3.288,   13.916,    1.447,    8.1,     0.06,    196.5,    305
 300,  1:34:18.08,-29:25:06.61, 1580.8,   0.00,   0.00,   2.23,   3.79,   1.26,   3.09,    1.566,    2.875,    0.689,    1.265,    5.6,     0.09,    280.5,    137
 301,  1:34:18.03,-29:25:02.93, 1580.9,   0.00,   0.00,   2.71,   4.79,   -NaN,   -NaN,    4.011,    6.098,    1.765,    2.683,    4.8,     0.10,    194.6,    410
 302,  1:34:17.70,-29:25:07.27, 1591.7,   0.00,   0.00,   1.90,   2.96,   -NaN,   -NaN,    0.614,    1.839,    0.270,    0.809,    4.7,     0.09,    329.8,    635
 303,  1:34:18.08,-29:25:10.23, 1588.0,   0.00,   0.00,   4.78,   4.26,   2.32,   3.67,    1.751,    2.322,    0.770,    1.022,    5.0,     0.19,    155.7,    482
 304,  1:34:18.02,-29:25:10.04, 1589.6,   0.00,   0.00,   6.05,   5.61,   -NaN,   -NaN,    8.314,   10.732,    3.658,    4.722,    6.1,     0.15,    339.6,    507
 305,  1:34:18.10,-29:25:09.62, 1585.8,   0.00,   0.00,   0.84,   2.33,   2.32,   5.77,    3.805,   10.794,    1.674,    4.749,    5.3,     0.03,    115.2,    397
 306,  1:34:18.10,-29:25:06.50, 1586.2,   0.00,   0.00,   -NaN,   -NaN,   0.30,   0.86,    0.681,    1.376,    0.300,    0.605,    3.8,     0.07,     66.3,    115
 307,  1:34:17.96,-29:25:04.53, 1605.1,  40.34,   0.90,  24.58,   0.49,  21.43,   0.52,  753.675,   16.278,  331.617,    7.162,   36.6,     0.36,    337.3,    311
 308,  1:34:17.92,-29:25:08.84, 1590.2,   0.00,   0.00,   1.28,   3.28,   -NaN,   -NaN,    4.579,   15.201,    2.015,    6.689,    7.7,     0.06,    121.2,    482
 309,  1:34:18.00,-29:25:07.32, 1593.2,  20.05,  21.23,  11.06,   5.81,   8.57,   7.36,   50.359,   54.841,   22.158,   24.130,   12.6,     0.34,    105.7,    276
 310,  1:34:18.01,-29:25:02.64, 1591.5,  22.79,   3.99,   7.03,   1.32,   6.02,   1.40,   15.282,    1.887,    6.724,    0.830,    7.4,     0.13,     13.0,    444
 311,  1:34:17.94,-29:25:07.83, 1602.0,  32.06,   4.66,   7.81,   1.25,   6.62,   1.18,   30.221,    4.806,   13.297,    2.115,    7.2,     0.08,    305.6,    378
 312,  1:34:17.86,-29:25:07.44, 1592.8,   0.00,   0.00,   1.00,   2.30,   0.71,   1.99,    0.671,    1.036,    0.295,    0.456,    4.7,     0.14,    243.6,    456
 313,  1:34:17.87,-29:25:00.71, 1594.7,   0.00,   0.00,   1.86,   6.53,   -NaN,   -NaN,    8.692,   21.050,    3.824,    9.262,    6.0,     0.22,    272.8,    677
 314,  1:34:17.89,-29:25:06.97, 1600.1,  50.77,   4.56,  12.38,   1.20,  10.66,   1.45,  105.919,    7.333,   46.604,    3.227,   10.0,     0.16,    295.9,    396
 315,  1:34:17.89,-29:25:07.78, 1599.3,  25.71,  17.77,   4.20,   3.03,   3.25,   3.42,   12.174,   10.942,    5.357,    4.815,    6.4,     0.06,     99.3,    435
 316,  1:34:18.06,-29:25:10.92, 1602.0,   0.00,   0.00,   -NaN,   -NaN,   -NaN,   -NaN,    1.238,    1.575,    0.545,    0.693,    3.9,     0.00,    174.4,    568
 317,  1:34:17.92,-29:25:08.67, 1602.6,   0.00,   0.00,   7.89,   4.45,   5.48,   4.96,   17.076,   12.695,    7.513,    5.586,    9.2,     0.43,     98.7,    465
 318,  1:34:17.73,-29:25:07.41, 1600.8,   0.00,   0.00,   2.18,   4.69,   1.31,   2.10,    3.906,   10.589,    1.719,    4.659,    5.6,     0.09,    352.4,    602
 319,  1:34:17.97,-29:25:01.70, 1607.6,   0.00,   0.00,   6.69,   9.38,   2.99,   5.45,    8.274,   30.832,    3.641,   13.566,    9.9,     0.12,     62.0,    547
 320,  1:34:18.02,-29:25:01.61, 1599.4,  26.66,   5.50,   5.69,   1.21,   4.47,   1.12,   18.126,    3.627,    7.976,    1.596,    8.2,     0.12,     10.5,    548
 321,  1:34:17.89,-29:25:00.03, 1604.5,   0.00,   0.00,   3.15,   4.48,   0.21,   0.58,    1.896,    5.273,    0.834,    2.320,    5.2,     0.30,     89.0,    736
 322,  1:34:17.97,-29:25:05.25, 1609.5,  39.68,   0.96,  17.10,   0.58,  16.40,   0.59,  272.454,    5.309,  119.880,    2.336,   18.4,     0.09,    283.8,    279
 323,  1:34:17.87,-29:25:00.74, 1603.6,   0.00,   0.00,   4.66,   5.66,   0.97,   2.20,    6.406,   15.400,    2.819,    6.776,    6.2,     0.13,    300.3,    673
 324,  1:34:17.92,-29:25:06.21, 1618.0,  63.85,   1.10,  25.55,   0.65,  22.50,   0.66,  867.609,   12.031,  381.748,    5.293,   25.1,     0.41,    279.2,    331
 325,  1:34:18.10,-29:25:09.59, 1606.1,   0.00,   0.00,   3.62,   7.51,   2.75,   6.82,    8.228,   31.049,    3.620,   13.662,    6.0,     0.09,    204.7,    397
 326,  1:34:17.71,-29:25:07.21, 1610.2,   0.00,   0.00,   3.81,   5.54,   0.89,   2.29,    3.488,   13.239,    1.535,    5.825,    5.0,     0.03,     19.1,    619
 327,  1:34:17.91,-29:25:01.68, 1609.2,  26.90,   5.90,   5.35,   0.81,   4.71,   0.78,   20.593,    2.880,    9.061,    1.267,    6.8,     0.04,    349.4,    571
 328,  1:34:17.90,-29:25:00.87, 1616.0,   0.00,   0.00,   -NaN,   -NaN,   -NaN,   -NaN,    2.613,    4.851,    1.150,    2.134,    6.1,     0.00,     27.0,    651
 329,  1:34:18.01,-29:25:09.33, 1615.6,   0.00,   0.00,   6.27,   7.63,   1.12,   3.31,    3.792,    6.301,    1.669,    2.772,    5.1,     0.23,     78.0,    436
 330,  1:34:17.66,-29:25:07.14, 1616.0,   0.00,   0.00,   3.03,   2.67,   2.16,   2.50,    1.850,    1.925,    0.814,    0.847,    4.7,     0.09,    304.4,    682
 331,  1:34:17.88,-29:25:01.28, 1630.5,  16.04,  18.78,   6.20,   2.83,   5.62,   3.00,   10.390,    3.070,    4.572,    1.351,    6.6,     0.17,     80.1,    620
 332,  1:34:17.96,-29:25:08.43, 1632.3,  49.62,   1.57,  15.39,   0.59,  14.20,   0.57,  242.806,    5.414,  106.834,    2.382,   16.4,     0.14,    128.1,    409
 333,  1:34:17.89,-29:25:07.49, 1637.5,   0.00,   0.00,   5.37,   7.49,   4.25,   8.44,   12.748,   36.819,    5.609,   16.200,    8.5,     0.07,    272.6,    416
 334,  1:34:17.63,-29:25:06.89, 1638.0,   0.00,   0.00,   -NaN,   -NaN,   -NaN,   -NaN,    2.415,    8.173,    1.063,    3.596,    5.7,     0.00,     93.1,    712
 335,  1:34:17.95,-29:25:06.72, 1633.0,  32.11,  21.81,  15.66,   5.94,  11.80,   6.41,  119.743,   55.691,   52.687,   24.504,   14.6,     0.09,    172.3,    303
 336,  1:34:17.83,-29:25:01.76, 1639.0,   0.00,   0.00,   3.78,   6.24,   2.75,   6.40,    8.184,   10.140,    3.601,    4.462,    5.7,     0.05,    178.5,    604
 337,  1:34:17.87,-29:25:01.42, 1639.3,  29.70,   5.10,   4.99,   0.75,   4.60,   1.11,   19.557,    2.783,    8.605,    1.224,    7.6,     0.08,    129.1,    612
 338,  1:34:17.85,-29:25:06.89, 1645.4,  21.08,  33.49,   7.62,   5.75,   6.04,  10.48,   17.443,   13.604,    7.675,    5.986,    6.9,     0.03,    283.6,    437
 339,  1:34:17.83,-29:25:02.28, 1645.2,   0.00,   0.00,   1.10,   1.58,   0.81,   1.94,    2.267,    3.655,    0.998,    1.608,    8.1,     0.08,    195.3,    561
 340,  1:34:17.90,-29:25:04.69, 1647.5,   0.00,   0.00,   3.77,   3.87,   1.56,   3.81,   12.320,   19.679,    5.421,    8.659,    8.1,     0.09,     18.2,    363
 341,  1:34:17.68,-29:25:05.53, 1650.0,   0.00,   0.00,   -NaN,   -NaN,   -NaN,   -NaN,    0.893,    2.429,    0.393,    1.069,    5.4,     0.00,     30.1,    608
 342,  1:34:17.95,-29:25:06.75, 1647.6,  35.18,  10.94,  10.99,   3.60,   9.60,   3.06,  118.001,   41.228,   51.920,   18.140,   14.4,     0.10,    112.3,    312
 343,  1:34:17.67,-29:25:05.09, 1651.7,   0.00,   0.00,   4.53,   6.72,   1.03,   2.82,    4.506,    9.646,    1.983,    4.244,    5.7,     0.06,    249.8,    624
 344,  1:34:17.99,-29:25:08.05, 1646.9,  36.87,   1.23,  19.32,   0.77,  17.82,   0.75,  229.698,    5.542,  101.067,    2.438,   14.1,     0.26,    359.8,    343
 345,  1:34:17.84,-29:25:06.98, 1653.9,   0.00,   0.00,   1.63,   3.00,   0.79,   1.83,    2.730,    5.776,    1.201,    2.542,    5.6,     0.05,    175.9,    456
 346,  1:34:17.67,-29:25:05.51, 1662.0,   0.00,   0.00,    NaN,    NaN,    NaN,    NaN,      NaN,      NaN,      NaN,      NaN,    5.0,      NaN,     -NaN,    620
 347,  1:34:17.88,-29:25:05.60, 1654.3,   0.00,   0.00,   2.53,   3.40,   1.11,   1.96,    3.156,    5.855,    1.389,    2.576,    5.0,     0.03,    165.9,    374
 348,  1:34:17.96,-29:25:07.26, 1653.0,  43.51,   1.37,  19.47,   0.73,  16.59,   0.66,  257.500,    5.585,  113.300,    2.457,   17.7,     0.17,    199.7,    319
 349,  1:34:17.66,-29:25:06.78, 1655.8,   0.00,   0.00,   4.04,   3.04,   3.20,   2.02,    4.956,    3.267,    2.181,    1.437,    5.7,     0.16,     84.0,    668
 350,  1:34:17.82,-29:25:02.20, 1654.8,   0.00,   0.00,   1.07,   0.89,   0.85,   1.59,    2.632,    1.720,    1.158,    0.757,    5.8,     0.02,    290.7,    573
 351,  1:34:17.99,-29:25:08.82, 1649.1,  43.83,   2.48,  15.17,   0.97,   8.53,   0.66,   86.976,    2.788,   38.269,    1.227,   13.2,     0.39,     73.8,    413
 352,  1:34:17.90,-29:25:07.44, 1649.5,  40.80,   2.32,  11.28,   0.84,  10.08,   1.01,   84.389,    5.399,   37.131,    2.376,   10.3,     0.11,     11.8,    405
 353,  1:34:17.71,-29:25:04.92, 1663.2,   0.00,   0.00,   2.28,   3.74,   1.06,   1.46,    2.829,    6.636,    1.245,    2.920,    4.9,     0.13,     67.6,    577
 354,  1:34:17.87,-29:25:04.45, 1666.1,   0.00,   0.00,   9.35,  13.04,   3.51,   8.69,   10.581,   20.814,    4.656,    9.158,    8.1,     0.22,    313.3,    399
 355,  1:34:17.66,-29:25:06.80, 1666.1,   0.00,   0.00,   2.28,   0.98,   2.16,   1.46,    2.375,    1.138,    1.045,    0.501,    6.5,     0.08,    119.1,    664
 356,  1:34:17.91,-29:25:07.39, 1668.8,   0.00,   0.00,   4.36,   2.16,   2.78,   1.79,    4.461,    2.141,    1.963,    0.942,    7.8,     0.22,     32.3,    384

